Separating the transverse and longitudinal modes of $\phi$, $\rho$, $K^*$ and $K_1$ mesons through their angular-dependent two-body decay modes

The mass shift a spin-1 particle moving in the nuclear medium will depend on its polarization direction. To study polarization-independent mass shifts in the medium, we explore methods to isolate each polarization direction of spin-1 mesons through the angular-dependent two-body decay modes. Specifically, we study $\phi\to K^{+}K^{-}$, $\rho\to\pi\pi$, $K^{*}\to K\pi$, $\phi\to e^{+}e^{-}$ and $K_{1}\to\rho K(K^{*}\pi)$ decays. While each polarization mode can be isolated through angular dependencies, accomplishing the decomposition for the $K_1$ meson further requires measuring the polarization of the $\rho(K^*)$ meson. Concerning $K^{*}$ and $K_1$ mesons, since both particles have vacuum widths smaller than 100 MeV, they are ideal candidates for experimentally measuring chiral partners. The simultaneous observation of mass shifts of these chiral partners would provide valuable insights into the contribution of chiral symmetry breaking to the generation of hadron masses.

==> manifest.txt <==
% Copyright 2007-2024 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



